A Multifractal Decomposition for Self-similar Measures with Exact Overlaps

We study self-similar measures in $\mathbb{R}$ satisfying the weak separation condition along with weak technical assumptions which are satisfied in all known examples. For such a measure $\mu$, we show that there is a finite set of concave functions $\{\tau_1,\ldots,\tau_m\}$ such that the $L^q$-spectrum of $\mu$ is given by $\min\{\tau_1,\ldots,\tau_m\}$ and the multifractal spectrum of $\mu$ is given by $\max\{\tau_1^*,\ldots,\tau_m^*\}$, where $\tau_i^*$ denotes the concave conjugate of $\tau_i$. In particular, the measure $\mu$ satisfies the multifractal formalism if and only if its multifractal spectrum is a concave function. This implies that $\mu$ satisfies the multifractal formalism at values corresponding to points of differentiability of the $L^q$-spectrum. We also verify existence of the limit for the $L^q$-spectra of such measures for every $q\in\mathbb{R}$. As a direct application, we obtain many new results and simple proofs of well-known results in the multifractal analysis of self-similar measures satisfying the weak separation condition.

==> figures/f1_points.txt <==
0.992281 -0.0886469
1.00228 -0.0518483
1.01228 -0.0243025
1.02228 -0.000271433
1.03228 0.0214643
1.04228 0.0414837
1.05228 0.0601279
1.06228 0.077622
1.07228 0.0941262
1.08228 0.10976
1.09228 0.124616
1.10228 0.138768
1.11228 0.152278
1.12228 0.165195
1.13228 0.177561
1.14228 0.189414
1.15228 0.200785
1.16228 0.211701
1.17228 0.222186
1.18228 0.232263
1.19228 0.241949
1.20228 0.251264
1.21228 0.260222
1.22228 0.268837
1.23228 0.277122
1.24228 0.285089
1.25228 0.29275
1.26228 0.300113
1.27228 0.307188
1.28228 0.313984
1.29228 0.320509
1.30228 0.326769
1.31228 0.332772
1.32228 0.338525
1.33228 0.344033
1.34228 0.349302
1.35228 0.354337
1.36228 0.359143
1.37228 0.363726
1.38228 0.368088
1.39228 0.372236
1.40228 0.376171
1.41228 0.379899
1.42228 0.383423
1.43228 0.386746
1.44228 0.389872
1.45228 0.392802
1.46228 0.395541
1.47228 0.398091
1.48228 0.400455
1.49228 0.402635
1.50228 0.404633
1.51228 0.406452
1.52228 0.408093
1.53228 0.40956
1.54228 0.410853
1.55228 0.411975
1.56228 0.412928
1.57228 0.413713
1.58228 0.414332
1.59228 0.414785
1.60228 0.415076
1.61228 0.415205
1.62228 0.415174
1.63228 0.414983
1.64228 0.414634
1.65228 0.414128
1.66228 0.413467
1.67228 0.412651
1.68228 0.411682
1.69228 0.410559
1.70228 0.409285
1.71228 0.40786
1.72228 0.406284
1.73228 0.404559
1.74228 0.402685
1.75228 0.400664
1.76228 0.398495
1.77228 0.396179
1.78228 0.393716
1.79228 0.391108
1.80228 0.388355
1.81228 0.385457
1.82228 0.382414
1.83228 0.379227
1.84228 0.375897
1.85228 0.372423
1.86228 0.368805
1.87228 0.365045
1.88228 0.361142
1.89228 0.357097
1.90228 0.352909
1.91228 0.348578
1.92228 0.344105
1.93228 0.33949
1.94228 0.334733
1.95228 0.329833
1.96228 0.324791
1.97228 0.319607
1.98228 0.314279
1.99228 0.308809
2.00228 0.303196
2.01228 0.29744
2.02228 0.291541
2.03228 0.285497
2.04228 0.279309
2.05228 0.272977
2.06228 0.2665
2.07228 0.259878
2.08228 0.25311
2.09228 0.246195
2.10228 0.239134
2.11228 0.231925
2.12228 0.224568
2.13228 0.217062
2.14228 0.209407
2.15228 0.201601
2.16228 0.193645
2.17228 0.185536
2.18228 0.177274
2.19228 0.168859
2.20228 0.160289
2.21228 0.151563
2.22228 0.142681
2.23228 0.13364
2.24228 0.124439
2.25228 0.115079
2.26228 0.105556
2.27228 0.0958699
2.28228 0.086019
2.29228 0.0760018
2.30228 0.0658166
2.31228 0.0554617
2.32228 0.0449353
2.33228 0.0342356
2.34228 0.0233606
2.35228 0.0123083
2.36228 0.0010765
2.37228 -0.0103371
2.38228 -0.0219348
2.39228 -0.0337191
2.40228 -0.0456927
2.41228 -0.0578583
2.42228 -0.0702187
2.43228 -0.0827771
2.44228 -0.0955366
2.45228 -0.108501
2.46228 -0.121673
2.47228 -0.135057
2.48228 -0.148657
2.49228 -0.162476
2.50228 -0.176521
2.51228 -0.190794
2.52228 -0.205302
2.53228 -0.220049
2.54228 -0.235042
2.55228 -0.250286
2.56228 -0.265787
2.57228 -0.281554
2.58228 -0.297592
2.59228 -0.313911
2.60228 -0.330518
2.61228 -0.347423
2.62228 -0.364637
2.63228 -0.382169
2.64228 -0.400032
2.65228 -0.418239
2.66228 -0.436804
2.67228 -0.455744
2.68228 -0.475074
2.69228 -0.494816
2.70228 -0.514989
2.71228 -0.535621
2.72228 -0.556737
2.73228 -0.57837
2.74228 -0.600556
2.75228 -0.62334
2.76228 -0.646772
2.77228 -0.670914
2.78228 -0.695841
2.79228 -0.721649
2.80228 -0.748459
2.81228 -0.776437
2.82228 -0.805816
2.83228 -0.836952
2.84228 -0.870458
2.85228 -0.907667



==> figures/f2_points.txt <==
0.442507 -0.05
0.452507 0.0267433
0.462507 0.0832933
0.472507 0.132099
0.482507 0.175803
0.492507 0.215661
0.502507 0.252409
0.512507 0.286535
0.522507 0.318382
0.532507 0.348209
0.542507 0.376212
0.552507 0.40255
0.562507 0.427352
0.572507 0.450724
0.582507 0.472754
0.592507 0.493519
0.602507 0.513084
0.612507 0.531504
0.622507 0.54883
0.632507 0.565103
0.642507 0.580361
0.652507 0.594639
0.662507 0.607966
0.672507 0.620367
0.682507 0.631868
0.692507 0.642487
0.702507 0.652244
0.712507 0.661156
0.722507 0.669237
0.732507 0.676499
0.742507 0.682955
0.752507 0.688614
0.762507 0.693484
0.772507 0.697572
0.782507 0.700885
0.792507 0.703427
0.802507 0.705202
0.812507 0.706212
0.822507 0.706459
0.832507 0.705943
0.842507 0.704663
0.852507 0.702618
0.862507 0.699804
0.872507 0.696218
0.882507 0.691854
0.892507 0.686707
0.902507 0.680768
0.912507 0.674029
0.922507 0.666479
0.932507 0.658107
0.942507 0.648898
0.952507 0.638839
0.962507 0.627911
0.972507 0.616095
0.982507 0.60337
0.992507 0.58971
1.00251 0.57509
1.01251 0.559477
1.02251 0.542837
1.03251 0.525131
1.04251 0.506312
1.05251 0.486331
1.06251 0.465127
1.07251 0.442633
1.08251 0.418767
1.09251 0.393436
1.10251 0.366526
1.11251 0.3379
1.12251 0.307385
1.13251 0.274767
1.14251 0.239761
1.15251 0.20198
1.16251 0.160867
1.17251 0.115547
1.18251 0.064442
1.19251 0.00374453



==> figures/tau1_points.txt <==
-1.5 -3.57841
-1.49 -3.55305
-1.48 -3.52774
-1.47 -3.50246
-1.46 -3.47723
-1.45 -3.45204
-1.44 -3.42689
-1.43 -3.40179
-1.42 -3.37672
-1.41 -3.3517
-1.4 -3.32673
-1.39 -3.3018
-1.38 -3.27691
-1.37 -3.25207
-1.36 -3.22727
-1.35 -3.20252
-1.34 -3.17782
-1.33 -3.15316
-1.32 -3.12855
-1.31 -3.10399
-1.3 -3.07948
-1.29 -3.05501
-1.28 -3.03059
-1.27 -3.00622
-1.26 -2.98191
-1.25 -2.95764
-1.24 -2.93342
-1.23 -2.90925
-1.22 -2.88514
-1.21 -2.86107
-1.2 -2.83706
-1.19 -2.8131
-1.18 -2.78919
-1.17 -2.76533
-1.16 -2.74153
-1.15 -2.71779
-1.14 -2.69409
-1.13 -2.67046
-1.12 -2.64687
-1.11 -2.62335
-1.1 -2.59987
-1.09 -2.57646
-1.08 -2.5531
-1.07 -2.5298
-1.06 -2.50655
-1.05 -2.48337
-1.04 -2.46024
-1.03 -2.43717
-1.02 -2.41416
-1.01 -2.39121
-1. -2.36831
-0.99 -2.34548
-0.98 -2.32271
-0.97 -2.3
-0.96 -2.27735
-0.95 -2.25476
-0.94 -2.23223
-0.93 -2.20976
-0.92 -2.18736
-0.91 -2.16502
-0.9 -2.14274
-0.89 -2.12052
-0.88 -2.09837
-0.87 -2.07628
-0.86 -2.05426
-0.85 -2.0323
-0.84 -2.0104
-0.83 -1.98857
-0.82 -1.96681
-0.81 -1.94511
-0.8 -1.92347
-0.79 -1.9019
-0.78 -1.8804
-0.77 -1.85897
-0.76 -1.8376
-0.75 -1.81629
-0.74 -1.79506
-0.73 -1.77389
-0.72 -1.75279
-0.71 -1.73176
-0.7 -1.71079
-0.69 -1.6899
-0.68 -1.66907
-0.67 -1.64831
-0.66 -1.62761
-0.65 -1.60699
-0.64 -1.58644
-0.63 -1.56595
-0.62 -1.54554
-0.61 -1.52519
-0.6 -1.50491
-0.59 -1.4847
-0.58 -1.46457
-0.57 -1.4445
-0.56 -1.4245
-0.55 -1.40457
-0.54 -1.38471
-0.53 -1.36492
-0.52 -1.3452
-0.51 -1.32556
-0.5 -1.30598
-0.49 -1.28647
-0.48 -1.26703
-0.47 -1.24766
-0.46 -1.22837
-0.45 -1.20914
-0.44 -1.18998
-0.43 -1.1709
-0.42 -1.15188
-0.41 -1.13293
-0.4 -1.11406
-0.39 -1.09525
-0.38 -1.07652
-0.37 -1.05785
-0.36 -1.03925
-0.35 -1.02073
-0.34 -1.00227
-0.33 -0.983886
-0.32 -0.965569
-0.31 -0.947322
-0.3 -0.929144
-0.29 -0.911035
-0.28 -0.892996
-0.27 -0.875025
-0.26 -0.857124
-0.25 -0.839291
-0.24 -0.821527
-0.23 -0.80383
-0.22 -0.786203
-0.21 -0.768643
-0.2 -0.751151
-0.19 -0.733727
-0.18 -0.71637
-0.17 -0.69908
-0.16 -0.681858
-0.15 -0.664702
-0.14 -0.647613
-0.13 -0.63059
-0.12 -0.613633
-0.11 -0.596742
-0.1 -0.579917
-0.09 -0.563157
-0.08 -0.546462
-0.07 -0.529832
-0.06 -0.513266
-0.05 -0.496765
-0.04 -0.480328
-0.03 -0.463954
-0.02 -0.447644
-0.01 -0.431397
0. -0.415212
0.01 -0.399091
0.02 -0.383031
0.03 -0.367033
0.04 -0.351097
0.05 -0.335221
0.06 -0.319407
0.07 -0.303653
0.08 -0.28796
0.09 -0.272326
0.1 -0.256751
0.11 -0.241236
0.12 -0.22578
0.13 -0.210382
0.14 -0.195042
0.15 -0.179759
0.16 -0.164534
0.17 -0.149366
0.18 -0.134255
0.19 -0.119199
0.2 -0.1042
0.21 -0.0892558
0.22 -0.0743667
0.23 -0.0595323
0.24 -0.0447522
0.25 -0.0300259
0.26 -0.0153532
0.27 -0.000733495
0.28 0.0138335
0.29 0.0283482
0.3 0.042811
0.31 0.0572223
0.32 0.0715825
0.33 0.085892
0.34 0.100151
0.35 0.11436
0.36 0.12852
0.37 0.142631
0.38 0.156693
0.39 0.170707
0.4 0.184673
0.41 0.198591
0.42 0.212463
0.43 0.226288
0.44 0.240066
0.45 0.253799
0.46 0.267486
0.47 0.281129
0.48 0.294726
0.49 0.30828
0.5 0.32179
0.51 0.335256
0.52 0.348679
0.53 0.36206
0.54 0.375399
0.55 0.388695
0.56 0.401951
0.57 0.415165
0.58 0.428339
0.59 0.441473
0.6 0.454566
0.61 0.467621
0.62 0.480636
0.63 0.493613
0.64 0.506551
0.65 0.519452
0.66 0.532315
0.67 0.545141
0.68 0.557931
0.69 0.570684
0.7 0.583401
0.71 0.596083
0.72 0.608729
0.73 0.621341
0.74 0.633918
0.75 0.646461
0.76 0.658971
0.77 0.671447
0.78 0.68389
0.79 0.696301
0.8 0.708679
0.81 0.721025
0.82 0.73334
0.83 0.745624
0.84 0.757876
0.85 0.770099
0.86 0.782291
0.87 0.794453
0.88 0.806586
0.89 0.818689
0.9 0.830764
0.91 0.842811
0.92 0.854829
0.93 0.866819
0.94 0.878782
0.95 0.890718
0.96 0.902627
0.97 0.914509
0.98 0.926365
0.99 0.938195
1. 0.95
1.01 0.961779
1.02 0.973534
1.03 0.985263
1.04 0.996968
1.05 1.00865
1.06 1.02031
1.07 1.03194
1.08 1.04355
1.09 1.05514
1.1 1.0667
1.11 1.07825
1.12 1.08977
1.13 1.10126
1.14 1.11274
1.15 1.1242
1.16 1.13563
1.17 1.14705
1.18 1.15844
1.19 1.16981
1.2 1.18117
1.21 1.1925
1.22 1.20381
1.23 1.21511
1.24 1.22638
1.25 1.23764
1.26 1.24888
1.27 1.2601
1.28 1.2713
1.29 1.28249
1.3 1.29365
1.31 1.3048
1.32 1.31593
1.33 1.32705
1.34 1.33815
1.35 1.34923
1.36 1.3603
1.37 1.37135
1.38 1.38238
1.39 1.3934
1.4 1.4044
1.41 1.41539
1.42 1.42636
1.43 1.43732
1.44 1.44826
1.45 1.45919
1.46 1.47011
1.47 1.48101
1.48 1.49189
1.49 1.50277
1.5 1.51363



==> figures/tau2_points.txt <==
-1.5 -2.07886
-1.49 -2.06885
-1.48 -2.05885
-1.47 -2.04886
-1.46 -2.03888
-1.45 -2.02891
-1.44 -2.01896
-1.43 -2.00901
-1.42 -1.99907
-1.41 -1.98915
-1.4 -1.97923
-1.39 -1.96932
-1.38 -1.95943
-1.37 -1.94954
-1.36 -1.93967
-1.35 -1.92981
-1.34 -1.91995
-1.33 -1.91011
-1.32 -1.90028
-1.31 -1.89046
-1.3 -1.88065
-1.29 -1.87085
-1.28 -1.86106
-1.27 -1.85128
-1.26 -1.84151
-1.25 -1.83176
-1.24 -1.82201
-1.23 -1.81228
-1.22 -1.80256
-1.21 -1.79284
-1.2 -1.78314
-1.19 -1.77345
-1.18 -1.76377
-1.17 -1.75411
-1.16 -1.74445
-1.15 -1.7348
-1.14 -1.72517
-1.13 -1.71555
-1.12 -1.70593
-1.11 -1.69633
-1.1 -1.68675
-1.09 -1.67717
-1.08 -1.6676
-1.07 -1.65805
-1.06 -1.6485
-1.05 -1.63897
-1.04 -1.62945
-1.03 -1.61994
-1.02 -1.61044
-1.01 -1.60096
-1. -1.59148
-0.99 -1.58202
-0.98 -1.57257
-0.97 -1.56313
-0.96 -1.55371
-0.95 -1.54429
-0.94 -1.53489
-0.93 -1.52549
-0.92 -1.51611
-0.91 -1.50675
-0.9 -1.49739
-0.89 -1.48805
-0.88 -1.47871
-0.87 -1.46939
-0.86 -1.46008
-0.85 -1.45079
-0.84 -1.4415
-0.83 -1.43223
-0.82 -1.42297
-0.81 -1.41372
-0.8 -1.40449
-0.79 -1.39526
-0.78 -1.38605
-0.77 -1.37685
-0.76 -1.36766
-0.75 -1.35849
-0.74 -1.34932
-0.73 -1.34017
-0.72 -1.33104
-0.71 -1.32191
-0.7 -1.3128
-0.69 -1.3037
-0.68 -1.29461
-0.67 -1.28553
-0.66 -1.27647
-0.65 -1.26741
-0.64 -1.25838
-0.63 -1.24935
-0.62 -1.24033
-0.61 -1.23133
-0.6 -1.22234
-0.59 -1.21337
-0.58 -1.2044
-0.57 -1.19545
-0.56 -1.18651
-0.55 -1.17759
-0.54 -1.16867
-0.53 -1.15977
-0.52 -1.15088
-0.51 -1.14201
-0.5 -1.13315
-0.49 -1.1243
-0.48 -1.11546
-0.47 -1.10663
-0.46 -1.09782
-0.45 -1.08902
-0.44 -1.08024
-0.43 -1.07146
-0.42 -1.0627
-0.41 -1.05396
-0.4 -1.04522
-0.39 -1.0365
-0.38 -1.02779
-0.37 -1.01909
-0.36 -1.01041
-0.35 -1.00174
-0.34 -0.993083
-0.33 -0.984438
-0.32 -0.975806
-0.31 -0.967188
-0.3 -0.958582
-0.29 -0.949989
-0.28 -0.941409
-0.27 -0.932842
-0.26 -0.924289
-0.25 -0.915748
-0.24 -0.90722
-0.23 -0.898705
-0.22 -0.890203
-0.21 -0.881715
-0.2 -0.873239
-0.19 -0.864776
-0.18 -0.856327
-0.17 -0.84789
-0.16 -0.839467
-0.15 -0.831056
-0.14 -0.822659
-0.13 -0.814275
-0.12 -0.805903
-0.11 -0.797545
-0.1 -0.7892
-0.09 -0.780868
-0.08 -0.77255
-0.07 -0.764244
-0.06 -0.755951
-0.05 -0.747672
-0.04 -0.739405
-0.03 -0.731152
-0.02 -0.722912
-0.01 -0.714685
0. -0.706471
0.01 -0.69827
0.02 -0.690082
0.03 -0.681908
0.04 -0.673746
0.05 -0.665598
0.06 -0.657462
0.07 -0.64934
0.08 -0.641231
0.09 -0.633135
0.1 -0.625052
0.11 -0.616982
0.12 -0.608925
0.13 -0.600882
0.14 -0.592851
0.15 -0.584833
0.16 -0.576829
0.17 -0.568838
0.18 -0.560859
0.19 -0.552894
0.2 -0.544942
0.21 -0.537003
0.22 -0.529077
0.23 -0.521164
0.24 -0.513264
0.25 -0.505377
0.26 -0.497502
0.27 -0.489641
0.28 -0.481793
0.29 -0.473958
0.3 -0.466136
0.31 -0.458327
0.32 -0.450531
0.33 -0.442748
0.34 -0.434978
0.35 -0.42722
0.36 -0.419476
0.37 -0.411744
0.38 -0.404026
0.39 -0.39632
0.4 -0.388627
0.41 -0.380947
0.42 -0.37328
0.43 -0.365626
0.44 -0.357984
0.45 -0.350356
0.46 -0.34274
0.47 -0.335137
0.48 -0.327546
0.49 -0.319969
0.5 -0.312404
0.51 -0.304852
0.52 -0.297312
0.53 -0.289786
0.54 -0.282272
0.55 -0.27477
0.56 -0.267282
0.57 -0.259806
0.58 -0.252342
0.59 -0.244891
0.6 -0.237453
0.61 -0.230027
0.62 -0.222614
0.63 -0.215213
0.64 -0.207825
0.65 -0.200449
0.66 -0.193086
0.67 -0.185735
0.68 -0.178397
0.69 -0.171071
0.7 -0.163757
0.71 -0.156456
0.72 -0.149167
0.73 -0.14189
0.74 -0.134626
0.75 -0.127374
0.76 -0.120134
0.77 -0.112907
0.78 -0.105692
0.79 -0.0984887
0.8 -0.0912978
0.81 -0.0841191
0.82 -0.0769525
0.83 -0.069798
0.84 -0.0626556
0.85 -0.0555252
0.86 -0.0484069
0.87 -0.0413006
0.88 -0.0342062
0.89 -0.0271238
0.9 -0.0200534
0.91 -0.0129949
0.92 -0.00594825
0.93 0.00108652
0.94 0.00810946
0.95 0.0151206
0.96 0.0221199
0.97 0.0291075
0.98 0.0360834
0.99 0.0430475
1. 0.05
1.01 0.0569408
1.02 0.06387
1.03 0.0707876
1.04 0.0776936
1.05 0.0845881
1.06 0.0914711
1.07 0.0983426
1.08 0.105203
1.09 0.112051
1.1 0.118888
1.11 0.125714
1.12 0.132529
1.13 0.139332
1.14 0.146124
1.15 0.152904
1.16 0.159674
1.17 0.166432
1.18 0.173179
1.19 0.179915
1.2 0.186639
1.21 0.193353
1.22 0.200056
1.23 0.206747
1.24 0.213428
1.25 0.220098
1.26 0.226756
1.27 0.233404
1.28 0.240041
1.29 0.246667
1.3 0.253283
1.31 0.259887
1.32 0.266481
1.33 0.273064
1.34 0.279637
1.35 0.286199
1.36 0.29275
1.37 0.29929
1.38 0.30582
1.39 0.31234
1.4 0.318849
1.41 0.325348
1.42 0.331836
1.43 0.338314
1.44 0.344781
1.45 0.351238
1.46 0.357685
1.47 0.364122
1.48 0.370548
1.49 0.376965
1.5 0.383371



==> texproject/tpr_info.yaml <==
bibstyle: plain
citations:
- main
class_options:
- 12pt
constants:
- titlename
- shorttitlename
- docclasses
- dockeywords
doctype: amsart
format: palatino
frozen: false
geometry:
  left: 3cm
  right: 3cm
  top: 3.8cm
macros:
- typesetting
- general
- refs_ams
- theorem_ams
- analysis
- tikz

